The mass of the black hole in 1A 0620-00, revisiting the ellipsoidal light curve modeling

The mass distribution of stellar mass black holes can provide important clues to supernova modeling, but observationally it is still ill constrained. Therefore it is of importance to make black hole mass measurements as accurate as possible. The X-ray transient 1A 0620-00 is well studied, with a published black hole mass of $6.61\pm0.25\,$M$_{\odot}$, based on an orbital inclination $i$ of $51.0\pm0.9$ degrees. This was obtained by Cantrell et al. (2010), as an average of independent fits to $V$-, $I$- and $H$-band light curves. In this work we perform an independent check on the value of $i$ by re-analyzing existing YALO/SMARTS $V$-, $I$- and $H$-band photometry, using different modeling software and fitting strategy. Performing a fit to the three light curves simultaneously, we obtain a value for $i$ of $54.1\pm1.1$ degrees, resulting in a black hole mass of $5.86\pm0.24\,$M$_{\odot}$. Applying the same model to the light curves individually, we obtain $58.2\pm1.9$, $53.6\pm1.6$ and $50.5\pm2.2$ degrees for $V$-, $I$- and $H$-band, respectively, where the differences in best-fitting $i$ are caused by the contribution of the residual accretion disc light in the three different bands. We conclude that the mass determination of this black hole may still be subject to systematic effects exceeding the statistical uncertainty. Obtaining more accurate masses would be greatly helped by continuous phase-resolved spectroscopic observations simultaneous with photometry.

==> A0620_H.dat <==
# H-band data
# 
# column 1: HJD at centroid of combined exposures
# column 2: average apparent H magnitude of combined exposures
# column 3: number of exposures combined
#
2451822.89540  14.7750  5
2451823.86578  14.6995  5
2451823.87196  14.9220  5
2451823.87741  14.8890  4
2451824.85893  14.9300  5
2451824.86509  14.9340  5
2451824.87057  14.9725  4
2451825.86186  15.0010  5
2451825.86810  14.9765  5
2451826.81565  14.9745  5
2451826.82160  14.9350  4
2451826.82755  15.0065  5
2451827.89274  14.8275  5
2451828.89673  14.9150  5
2451831.88746  14.7720  5
2451831.89400  14.9285  5
2451832.83338  14.9340  5
2451833.86809  14.9225  4
2451835.87794  15.0080  3
2451835.88668  14.8260  3
2451844.86679  14.8735  5
2451844.87299  14.8950  5
2451848.85900  14.8290  4
2451848.86501  14.8575  4
2451848.87101  14.7555  5
2451863.85753  14.9255  4
2451863.86295  14.7565  3
2451864.84431  14.8305  4
2451864.85049  14.8830  5
2451864.85601  14.7890  4
2451865.81717  14.8565  4
2451865.82467  14.8775  4
2451866.79999  14.9020  3
2451870.84345  14.7700  4
2451870.85057  14.9690  5
2451871.84141  14.8235  4
2451872.84344  15.0000  5
2451873.80501  14.7840  4
2451873.81149  14.9740  5
2451873.81701  14.9830  4
2451874.78765  14.8290  5
2451874.79383  15.0575  5
2451874.79935  14.9740  4
2451876.77035  14.8255  5
2451876.77653  14.9590  5
2451876.78205  15.0230  4
2451880.83825  14.8240  3
2451880.84695  14.8120  3
2451881.74445  14.9420  3
2451881.75155  14.9070  3
2451882.77769  14.8550  4
2451883.79876  14.8665  3
2451883.80505  14.9955  4
2451884.71986  14.7080  3
2451884.72546  15.0375  3
2451886.81923  14.8460  5
2451886.82535  14.7585  5
2451886.83083  14.7870  4
2451887.81456  14.7720  5
2451887.82074  14.8530  5
2451887.82626  14.7940  4
2451888.83398  14.8470  4
2451888.84769  14.9280  4
2451889.77801  14.8120  4
2451889.79121  14.9335  5
2451891.83479  14.8440  4
2451892.83858  14.8580  3
2451892.84613  14.9130  4
2451893.80890  14.8960  3
2451893.81620  14.8680  4
2451897.79723  14.7470  3
2451899.83589  14.9765  4
2451899.84724  14.8385  4
2451900.78890  14.9555  4
2451900.79514  14.9790  5
2451900.80070  15.0385  4
2451901.75441  14.8595  4
2451901.76181  14.9300  4
2451903.75862  14.8185  4
2451903.76442  14.8690  3
2451903.77092  14.7755  3
2451905.78852  14.9085  3
2451905.79762  14.9150  4
2451906.74062  14.9240  3
2451906.74982  14.8990  4
2451909.78073  14.7740  5
2451909.78671  15.0155  3
2451912.74739  15.0240  4
2451921.75528  14.8750  5
2451921.76144  14.8070  5
2451921.76692  14.8825  4
2451922.73420  14.8680  5
2451922.74038  14.9460  5
2451922.74590  14.9420  4
2451923.70827  14.8865  5
2451923.71439  14.8920  5
2451923.71987  14.8945  4
2451924.73612  14.9300  5
2451924.74164  14.8675  4
2451925.69101  14.9265  5
2451925.70231  14.9325  5
2451926.70682  14.8335  5
2451926.71300  14.7445  5
2451926.71848  14.7930  4
2451927.64205  14.8730  5
2451927.64752  14.8275  3
2451927.65365  14.8085  5
2451928.69113  14.8715  5
2451928.69731  14.9820  5
2451929.66288  14.8930  4
2451930.68644  14.9810  5
2451931.58748  14.8810  5
2451931.59300  14.8410  4
2451932.64836  14.8735  5
2451932.65456  14.9485  5
2451932.66014  14.9375  4
2451933.68382  14.7620  5
2451933.69002  14.8735  5
2451933.69552  14.9150  4
2451937.60502  14.9470  5
2451937.61064  14.9435  4
2451937.61634  14.9035  5
2451938.66557  14.8735  5
2451938.67109  14.7610  4
2451939.67683  14.9000  5
2451939.68301  14.9070  5
2451939.68853  14.9525  4
2451940.61589  14.8260  5
2451940.62207  14.8370  5
2451940.62759  14.9530  4
2451941.63083  14.9585  5
2451941.63653  15.0005  4
2451941.64223  14.9520  5
2451942.60618  14.9500  5
2451942.61238  14.9105  4
2451942.61858  14.9140  5
2451943.65122  14.7910  5
2451943.65722  14.7885  4
2451943.66318  14.8445  5
2451944.66136  14.8725  5
2451944.66754  14.9075  5
2451944.67306  14.8410  4
2451946.54825  14.9400  5
2451948.55453  14.8350  5
2451948.56065  14.9680  5
2451948.56613  14.8520  4
2451949.63146  14.6910  5
2451949.63764  14.8120  5
2451949.64316  14.7185  4
2451950.58754  14.7330  5
2451950.59372  14.9760  5
2451950.59920  14.8760  4
2451951.60783  14.7395  5
2451951.61373  14.8860  4
2451951.61963  14.9595  5
2451952.59147  14.8305  5
2451952.59761  14.9215  5
2451952.60307  14.8980  4
2451954.62501  14.9540  5
2451955.59996  14.8580  5
2451955.60614  14.8155  5
2451955.61161  14.8220  4
2451956.55959  14.9115  5
2451957.56202  14.7950  5
2451958.52335  14.7845  5
2451958.52953  14.7880  5
2451958.53505  14.8705  4
2451959.53028  14.6900  5
2451959.53646  14.8410  5
2451959.54198  14.7995  4
2451960.54110  14.8600  5
2451960.54728  14.9355  5
2451960.55280  14.8760  4
2451995.49761  14.9235  5
2451995.50330  14.8765  4
2451995.50900  14.8195  5
2451996.49351  14.8580  5
2451996.50521  14.8220  4
2451997.50382  14.9000  5
2451997.51000  14.9870  5
2451997.51545  14.9745  4
2452000.50745  14.8680  5
2452000.51363  14.7380  5
2452000.51915  14.7420  4
2452006.48725  14.8045  5
2452006.49271  14.8620  4
2452224.75287  14.8780  5
2452224.75893  14.8605  5
2452224.76437  14.9770  4
2452224.82538  14.8430  5
2452224.83150  14.8230  5
2452224.83698  14.8445  4
2452225.76814  15.0590  5
2452225.77426  15.0080  5
2452225.77974  14.8325  4
2452226.76250  15.1155  5
2452226.76862  14.8125  5
2452226.77410  14.7425  4
2452228.81243  14.9055  5
2452228.81855  14.9760  5
2452228.82403  14.9390  4
2452229.75449  14.8155  5
2452229.76061  14.8755  5
2452229.76609  14.9475  4
2452231.75341  15.1250  5
2452231.75953  14.9080  5
2452231.76501  14.9115  4
2452232.76067  15.1000  5
2452232.76679  14.8730  5
2452232.77227  14.7975  4
2452233.79893  14.8785  5
2452234.77828  14.9120  5
2452234.78446  14.9520  5
2452234.78998  14.8600  4
2452235.76364  15.0385  5
2452235.76970  14.9035  5
2452235.77524  14.9445  4
2452236.77239  15.0045  5
2452236.77851  14.8280  5
2452236.78399  14.8340  4
2452238.80909  14.9930  5
2452238.81521  14.9530  5
2452238.82069  14.9775  4
2452239.72794  15.0110  5
2452239.73402  14.7125  5
2452239.73954  14.8110  4
2452240.76609  15.1825  5
2452240.77221  15.0270  5
2452240.77769  14.8985  4
2452243.80252  14.8615  5
2452243.80864  14.8730  5
2452243.81412  14.8585  4
2452244.70076  14.8040  5
2452244.70682  14.9600  5
2452244.71229  14.8470  4
2452245.69230  14.7860  5
2452245.69842  14.8365  5
2452245.70390  14.7400  4
2452246.69584  14.8090  4
2452247.67998  14.8440  5
2452247.68610  14.8240  5
2452247.69158  14.8705  4
2452250.71918  14.8120  5
2452251.79412  14.9185  5
2452251.80024  14.9350  5
2452252.66512  14.8105  5
2452252.67644  15.1505  5
2452253.72117  14.8840  5
2452253.72730  14.9175  5
2452253.73278  14.8165  4
2452255.69883  14.8265  5
2452255.70495  14.7775  5
2452255.71043  14.7115  4
2452256.76605  15.0740  5
2452256.77217  15.0740  5
2452256.77765  14.8610  4
2452257.71167  15.0310  5
2452257.71779  14.9290  5
2452257.72327  14.9025  4
2452258.72210  15.0510  5
2452258.72822  14.8875  5
2452258.73370  14.9660  4
2452259.68291  14.9190  5
2452259.68903  14.9660  5
2452259.69451  14.8705  4
2452259.78572  14.9390  5
2452259.79184  15.0825  5
2452259.79732  14.9000  4
2452261.69525  14.7400  5
2452261.70137  14.8450  5
2452261.70685  14.9020  4
2452261.78535  14.8890  5
2452261.79149  14.9150  5
2452261.79695  14.9185  4
2452262.67296  14.7390  5
2452262.67970  14.8275  6
2452262.68516  14.8225  3
2452262.71296  14.9210  5
2452262.72566  14.9425  5
2452262.74626  15.0385  5
2452262.75238  14.9830  5
2452262.75786  14.8365  4
2452262.78206  15.0845  5
2452262.78818  14.9105  5
2452262.79366  14.7100  4
2452263.73148  14.9185  5
2452263.73760  14.9055  5
2452263.74308  14.8730  4
2452263.76048  14.8285  5
2452263.76660  14.8505  5
2452263.77208  14.7875  4
2452263.79458  14.8235  5
2452263.80070  14.8040  5
2452263.80618  14.8145  4
2452263.82258  14.9000  5
2452263.82870  14.8675  5
2452263.83418  14.8550  4
2452264.76699  14.7765  5
2452264.77311  14.7655  5
2452264.77859  14.8190  4
2452264.82893  15.0785  5
2452265.54720  14.9265  5
2452265.55448  14.7045  5
2452265.56058  14.6615  5
2452265.56670  14.7035  5
2452265.57290  14.8360  5
2452265.59170  14.9085  5
2452265.59776  14.8190  5
2452265.60320  14.8905  4
2452265.61290  14.8865  5
2452265.61908  14.9930  5
2452265.62460  15.0580  4
2452265.64016  15.0285  5
2452265.64595  14.9705  4
2452265.65234  14.9615  5
2452265.65850  14.9465  5
2452265.66465  14.9165  4
2452265.66950  14.8875  3
2452265.68720  14.9155  5
2452265.69326  14.8615  5
2452265.69936  14.8115  5
2452265.70550  14.8195  5
2452265.71166  14.7855  5
2452265.71650  14.7830  3
2452265.74100  14.7875  5
2452265.74706  14.8345  5
2452265.75314  14.8690  5
2452265.75930  14.8520  5
2452265.76546  14.8085  5
2452265.77030  14.8520  3
2452265.78488  14.9835  5
2452265.79098  15.0375  5
2452265.79712  14.9005  5
2452265.80326  15.0010  5
2452265.80938  14.9210  5
2452265.81420  14.9395  3
2452266.76691  14.9775  5
2452266.77303  14.9200  5
2452266.77851  14.9090  4
2452266.80601  14.8260  5
2452266.81213  14.8570  5
2452266.81761  14.8155  4
2452270.68512  15.0240  5
2452270.69126  14.9580  5
2452270.69672  14.8410  4
2452270.71282  14.9700  5
2452270.71894  14.8775  5
2452270.72442  14.8500  4
2452270.74092  14.8420  5
2452270.74698  14.8525  5
2452270.75242  14.8090  4
2452270.77692  14.7900  5
2452270.78298  14.7485  5
2452270.78842  14.8865  4
2452270.81362  15.0580  5
2452270.81974  14.8995  5
2452270.82522  14.9835  4
2452271.72412  14.8850  4
2452271.74062  14.9885  5
2452271.74668  14.9010  5
2452271.75212  14.9415  4
2452271.76972  15.1255  5
2452271.77584  14.9420  5
2452271.78196  15.0810  5
2452271.79428  14.9510  5
2452271.79912  14.8845  3
2452271.82162  14.9970  5
2452271.82774  14.8475  5
2452271.83322  14.7835  4
2452273.73034  15.0510  5
2452273.73582  14.9355  4
2452273.76322  14.9920  5
2452273.76928  14.8860  5
2452273.77536  14.8700  5
2452273.78152  14.8470  5
2452273.78764  14.8335  5
2452273.79252  14.8240  3
2452274.54481  15.1015  5
2452274.55093  14.8945  5
2452274.55705  14.9485  5
2452274.56311  14.9450  5
2452274.56927  14.7575  5
2452274.57539  14.8275  5
2452274.58151  14.8740  5
2452274.58771  14.8295  5
2452274.59377  14.8455  5
2452274.59985  14.8510  5
2452274.60601  14.8090  5
2452274.61217  14.8635  5
2452274.61819  14.9780  5
2452274.62431  14.7585  5
2452274.63051  15.0005  5
2452274.63663  14.8330  5
2452274.64273  15.0285  5
2452274.64881  14.9455  5
2452274.65497  14.8615  5
2452274.65981  14.9615  3
2452274.67561  15.0310  5
2452274.68167  14.9870  5
2452274.68777  15.0600  5
2452274.69391  15.0750  5
2452274.70007  14.9910  5
2452274.70491  14.9825  3
2452274.72201  14.9710  5
2452274.72807  14.8750  5
2452274.73415  14.8360  5
2452274.74031  14.9250  5
2452274.74647  14.8125  5
2452274.75131  14.8365  3
2452274.76411  14.8320  5
2452274.77017  14.7975  5
2452274.77627  14.7650  5
2452274.78241  14.8865  5
2452274.78857  14.7640  5
2452274.79469  14.8555  5
2452274.80081  14.8415  5
2452274.80781  14.7860  5
2452274.81393  14.7950  5
2452274.82005  14.9975  5
2452274.82621  14.8565  5
2452278.71560  14.8340  5
2452278.72108  14.8180  4
2452278.74948  14.8335  5
2452278.75560  14.8860  5
2452278.76178  14.9980  5
2452278.76798  14.8435  5
2452278.77406  14.8830  5
2452278.77888  14.8355  3
2452278.80208  14.7855  5
2452278.80820  14.8770  5
2452278.81368  14.5780  4
2452279.68687  14.8685  5
2452279.69299  14.9045  5
2452279.69847  14.8840  4
2452279.71557  14.8920  5
2452279.72169  14.9395  5
2452279.72717  14.8715  4
2452279.74247  14.8215  5
2452279.74857  14.8420  5
2452279.75469  14.8340  5
2452279.76077  14.8525  5
2452279.76693  14.7855  5
2452279.77177  14.7820  3
2452279.79376  14.8525  5
2452279.79988  14.7355  5
2452279.80536  14.8300  4
2452279.82966  14.9635  5
2452279.83578  14.8895  5
2452279.84126  14.9750  4
2452281.66876  14.8685  5
2452281.67486  14.8625  5
2452281.68034  14.8340  4
2452281.69704  14.8410  5
2452281.70316  14.7725  5
2452281.70864  14.8160  4
2452281.72400  14.9000  5
2452281.73010  14.8525  5
2452281.73618  14.8195  5
2452281.74234  14.8865  5
2452281.74850  14.8250  5
2452281.75334  14.8465  3
2452281.77733  14.9135  5
2452281.78339  14.9035  5
2452281.78883  14.9530  4
2452282.67692  14.7775  5
2452282.68310  14.6725  5
2452282.68862  14.7320  4
2452282.70472  14.8110  4
2452282.72712  14.9090  5
2452282.73324  14.8640  5
2452282.73936  14.9235  5
2452282.74552  15.0860  5
2452282.75168  14.9420  5
2452282.75652  15.0320  3
2452282.77912  14.9495  5
2452282.78528  14.9160  5
2452282.79072  14.9470  4
2452283.75690  14.8980  5
2452283.76302  14.9440  5
2452283.76914  14.8935  5
2452283.77530  14.8840  5
2452283.78140  14.7905  5
2452283.78630  14.8320  3
2452283.80230  14.8485  5
2452283.80842  14.7515  5
2452283.81390  14.7590  4
2452286.68113  15.0055  5
2452286.69611  14.8625  5
2452286.71593  14.9235  5
2452286.72205  14.8965  5
2452286.72817  14.7770  5
2452286.73433  14.8525  5
2452286.74049  14.8385  5
2452286.74533  14.8035  3
2452286.76173  14.8945  5
2452286.76785  14.8895  5
2452286.77397  14.9595  5
2452286.78013  14.9760  5
2452286.78619  14.9165  5
2452286.79237  14.8725  5
2452286.79843  14.8655  5
2452286.80463  14.8440  5
2452287.68221  14.8750  5
2452287.68833  14.7920  5
2452287.69381  14.6950  4
2452287.72213  14.7890  5
2452287.73437  14.8335  5
2452287.73921  14.9945  3
2452287.76037  14.8555  5
2452287.76645  14.8590  5
2452287.77261  14.9785  5
2452287.77871  14.9215  5
2452289.72217  14.9080  5
2452289.72765  14.8045  4
2452289.74425  15.1595  5
2452289.75037  14.8015  5
2452289.75649  14.7950  5
2452289.76265  14.9435  5
2452289.76881  14.7125  5
2452289.77365  14.7285  3
2452289.79517  14.8065  5
2452289.80065  14.8065  4
2452290.64532  14.8495  5
2452290.65144  14.8490  5
2452290.65692  14.7690  4
2452290.67252  14.8950  5
2452290.67864  14.9695  5
2452290.68474  14.8755  5
2452290.69082  14.9485  5
2452290.69698  14.8270  5
2452290.70182  14.8870  3
2452290.71792  14.8770  5
2452290.72404  14.7785  5
2452290.73014  14.7680  5
2452290.73622  14.7740  5
2452290.74682  14.7450  5
2452290.75294  14.8150  5
2452290.75904  14.8155  5
2452290.76518  14.7530  5
2452293.71662  15.0360  5
2452293.73292  14.9065  5
2452293.73904  14.9130  5
2452293.74452  15.1510  4
2452293.75052  14.8810  5
2452293.77854  14.7865  5
2452293.78402  14.8255  4
2452295.69445  15.0085  5
2452295.70061  14.9315  5
2452295.70545  14.9205  3
2452295.72035  14.8850  5
2452295.72647  14.8620  5
2452295.73259  14.8820  5
2452295.73875  14.8415  5
2452295.74491  14.9940  5
2452295.74975  14.7665  3
2452296.71701  14.8975  5
2452296.72313  14.8735  5
2452296.72861  14.6895  4
2452296.75091  14.9210  5
2452296.75703  14.8705  5
2452296.76317  14.7250  5
2452296.76949  14.9120  5
2452296.77567  14.7850  5
2452296.78051  14.9080  3
2452297.75877  14.7805  5
2452297.76495  14.9355  5
2452297.77047  14.8430  4
2452297.79107  14.8655  5
2452297.79719  14.8220  5
2452297.80277  14.9250  4
2452297.80911  14.8810  5
2452298.74913  14.9390  5
2452298.75525  15.0020  5
2452298.76073  15.0430  4
2452298.76692  15.1365  5
2452298.77304  14.9020  5
2452298.77852  14.9405  4
2452298.79832  14.7910  5
2452298.80438  14.6665  5
2452298.80982  15.1180  4
2452299.75662  14.7950  5
2452299.76896  14.7655  5
2452299.77378  14.8365  3
2452299.79778  14.8545  5
2452299.80390  14.9095  5
2452299.80938  14.7160  4
2452314.71737  14.9385  5
2452314.72349  14.9115  5
2452314.72897  14.8920  4
2452315.64171  14.9805  5
2452315.64783  14.9655  5
2452315.65395  14.8635  5
2452315.66001  15.0390  5
2452315.66991  15.0680  5
2452315.67603  14.9160  5
2452315.68151  14.9635  4
2452315.70403  15.0580  5
2452315.71015  14.9890  5
2452315.71631  15.1660  5
2452315.72247  14.9545  5
2452315.72731  14.9265  3
2452317.69406  14.8485  5
2452317.70626  14.8080  5
2452317.71238  14.7975  5
2452318.62692  15.0145  5
2452318.63310  15.0500  5
2452318.63928  14.8740  5
2452318.64551  15.0395  5
2452318.65175  14.9135  5
2452318.65789  14.8450  5
2452318.66401  14.9435  5
2452318.67031  14.8100  5
2452318.67649  14.8645  5
2452318.68267  14.8720  5
2452318.68891  14.7695  5
2452318.69507  14.8000  5
2452318.70123  14.9395  5
2452318.70741  14.7790  5
2452319.65705  14.8885  5
2452319.66317  14.8075  5
2452319.66928  14.8265  5
2452319.67544  14.8505  5
2452319.68160  14.7965  5
2452319.68772  14.8460  5
2452319.69384  14.8990  5
2452319.70004  14.8915  5
2452319.70616  14.8265  5
2452319.71226  14.9545  5
2452319.71834  14.9175  5
2452322.60068  14.6990  5
2452322.60682  14.7840  5
2452322.64264  14.9625  5
2452322.64875  14.8965  5
2452322.65423  14.8750  4
2452322.71193  15.0535  5
2452322.71801  14.8250  5
2452322.72409  14.8045  5
2452322.73033  14.8230  5
2452322.73645  14.6785  5
2452322.74133  14.7745  3
2452323.55745  14.7605  5
2452323.56907  14.8345  4
2452323.62276  14.8305  4
2452323.69496  14.9535  5
2452323.70114  14.8575  5
2452323.70732  14.8545  5
2452323.71346  14.9525  5
2452323.71970  14.9240  5
2452323.72456  14.8735  3
2452326.59612  14.7990  5
2452326.60224  14.9140  5
2452326.69384  14.9790  5
2452326.70002  14.9270  5
2452326.70553  14.9435  4
2452328.57879  14.9375  5
2452328.58497  14.9005  5
2452328.59049  14.8480  4
2452328.67458  14.9880  5
2452328.68076  14.9255  5
2452328.68628  14.8015  4
2452330.58103  15.1320  5
2452330.58721  14.9695  5
2452330.59273  14.9280  4
2452330.68145  14.8400  5
2452330.68761  14.8150  5
2452330.69313  14.7890  4
2452332.55378  14.8135  5
2452332.55992  14.9725  5
2452332.56538  14.7240  4
2452332.64347  15.0355  5
2452332.64965  14.8835  5
2452332.65517  14.8575  4
2452333.52746  14.8485  5
2452333.53358  14.7395  5
2452333.53910  14.8750  4
2452333.58727  14.8700  5
2452333.59337  14.8325  5
2452333.59889  14.8645  4
2452335.53413  14.8540  4
2452335.54091  14.9440  5
2452335.54643  14.8755  4
2452336.53345  14.8175  5
2452336.53963  14.8415  5
2452336.54515  14.9690  4
2452336.61124  14.8615  5
2452336.61736  14.8080  5
2452336.62284  14.8355  4
2452337.53227  15.0060  5
2452337.53845  14.8745  5
2452337.54397  14.8315  4
2452337.63366  14.9675  5
2452337.63984  14.9340  5
2452337.64536  14.9010  4
2452338.53398  14.8675  5
2452338.53958  14.8600  3
2452338.54598  14.8935  5
2452340.56319  15.0410  5
2452340.56871  14.8910  4
2452340.64008  14.7825  5
2452340.64560  14.8320  4
2452341.55375  15.0285  5
2452341.55990  15.1255  5
2452341.56542  14.9750  4
2452342.56082  14.6810  5
2452342.56634  14.7730  4
2452344.52327  14.8250  5
2452344.52945  14.7230  5
2452344.53497  14.7510  4
2452346.55509  14.7840  5
2452346.56072  14.8995  3
2452346.56719  14.9075  5
2452347.55258  14.9005  5
2452347.55870  14.8490  5
2452349.51572  14.8230  5
2452349.52190  14.7935  5
2452349.52742  14.8355  4
2452349.58612  15.0130  5
2452349.59224  15.0105  5
2452349.59772  14.8920  4
2452349.62251  14.9515  5
2452349.62869  15.0915  5
2452349.63421  14.8900  4
2452350.51463  15.0085  5
2452350.52081  14.7050  5
2452350.52633  14.8770  4
2452351.50685  14.8795  5
2452351.51302  14.7685  5
2452351.51854  14.7655  4
2452351.60194  15.0710  5
2452351.60812  15.0420  5
2452351.61364  14.7965  4
2452353.60188  14.8205  5
2452353.60804  14.8875  5
2452353.61355  14.9210  4
2452355.54274  14.9100  5
2452355.54886  14.9255  5
2452355.55438  14.8890  4
2452355.57848  14.9425  5
2452355.58466  14.8850  5
2452355.59018  14.9495  4
2452355.62807  14.7740  5
2452355.63425  15.0775  5
2452355.63977  14.8105  4
2452356.53479  14.8970  5
2452356.54097  14.8290  5
2452356.54649  14.8310  4
2452356.56929  14.9610  5
2452356.57547  14.9255  5
2452356.58099  15.0680  4
2452356.60598  14.8415  5
2452356.61216  14.9395  5
2452356.61768  14.9125  4
2452357.50520  14.9170  5
2452357.51130  14.8335  5
2452357.51680  14.9010  4
2452357.53940  15.1810  5
2452357.54558  14.8930  5
2452357.55110  14.8950  4
2452357.56680  14.9770  5
2452357.57298  14.9180  5
2452357.57849  14.8815  4
2452357.60499  14.8730  5
2452357.61117  14.7090  5
2452357.61669  14.7385  4
2452358.49251  15.0375  5
2452358.49869  14.9855  5
2452358.50421  14.8525  4
2452358.52701  15.1325  5
2452358.53313  14.8095  5
2452358.53861  14.8650  4
2452358.55599  14.9245  5
2452358.56209  14.6955  5
2452358.56760  14.7910  4
2452358.59356  14.8085  5
2452358.60004  14.7165  5
2452358.60490  14.8255  3
2452359.55851  15.0080  5
2452359.56469  14.6520  5
2452359.57021  14.7800  4
2452359.58641  14.9115  5
2452359.59259  14.7610  5
2452359.59811  14.5940  4
2452359.61791  14.9045  5
2452359.62405  14.8620  5
2452359.62953  14.7070  4
2452360.51893  14.8145  5
2452360.52511  14.7015  5
2452360.53063  14.7485  4
2452360.54652  14.8180  5
2452360.55270  14.8680  5
2452360.55820  14.8440  4
2452360.60712  14.9460  5
2452360.61262  14.8105  4
2452361.52634  14.9630  5
2452361.53251  14.8310  5
2452362.58214  14.8525  4
2452916.84389  14.9825  8
2452916.84887  14.9795  8
2452917.83715  15.0285  8
2452917.84213  14.9815  8
2452918.82737  14.9000  8
2452918.83236  15.0570  8
2452921.77107  14.7670  8
2452921.77605  14.7780  8
2452922.76583  14.8860  8
2452922.77081  14.9330  8
2452923.78701  14.8710  8
2452923.79199  14.9555  8
2452924.81005  14.7980  8
2452924.81503  14.8740  8
2452926.83775  15.0000  8
2452926.84273  15.0140  8
2452928.76540  14.9870  8
2452928.77039  15.1705  8
2452930.80926  14.7850  8
2452930.81262  14.8600  3
2452931.79620  14.8790  8
2452931.80119  14.9985  8
2452933.82487  14.9335  8
2452933.82987  14.9085  8
2452934.74128  14.9335  8
2452934.74628  15.1260  8
2452935.79197  14.8270  8
2452935.79695  14.8160  8
2452939.78584  14.9740  8
2452939.79083  14.8635  8
2452940.82623  14.8655  8
2452940.83122  14.7280  8
2452941.78963  14.8670  8
2452941.79464  14.8415  8
2452942.80242  14.9560  8
2452942.80741  14.8565  8
2452943.79579  14.9155  8
2452943.80079  14.9355  8
2452944.77532  14.9055  8
2452944.78032  14.8855  8
2452945.77795  14.9715  8
2452945.78296  14.8205  8
2452946.78140  14.7645  8
2452946.78639  14.7920  8
2452947.77622  14.7925  8
2452947.78123  14.7910  8
2452948.68239  15.0255  8
2452948.68739  14.8125  8
2452949.78268  14.9615  8
2452949.78768  14.9480  8
2452950.75440  15.1120  8
2452950.75940  15.0290  8
2452987.68093  14.8350  8
2452987.68593  14.8600  8
2452988.71845  14.9650  8
2452988.72346  14.9790  8


==> A0620_I.dat <==
# I-band data
# 
# column 1: HJD at mid-exposure
# column 2: apparent I magnitude
#
2451445.83261 16.732
2451446.86138 16.586
2451447.79256 16.668
2451447.80959 16.645
2451447.82660 16.512
2451447.84359 16.479
2451447.86044 16.520
2451447.89473 16.564
2451448.84014 16.567
2451448.86092 16.605
2451448.87774 16.628
2451448.89461 16.624
2451449.81926 16.592
2451449.83612 16.619
2451449.87454 16.616
2451450.78159 16.640
2451450.79881 16.567
2451450.81581 16.627
2451450.83295 16.637
2451450.85007 16.637
2451450.86718 16.598
2451450.88632 16.558
2451451.85951 16.546
2451451.87662 16.483
2451453.77136 16.602
2451454.78086 16.477
2451454.82744 16.573
2451454.84483 16.670
2451454.86247 16.753
2451454.88007 16.805
2451455.76400 16.584
2451455.78093 16.588
2451455.80614 16.602
2451455.82342 16.744
2451455.84250 16.775
2451455.85991 16.804
2451455.87683 16.722
2451455.89379 16.659
2451458.77202 16.777
2451458.78890 16.705
2451458.80583 16.648
2451458.82690 16.602
2451458.84404 16.610
2451458.86103 16.609
2451458.87791 16.628
2451458.89484 16.701
2451459.77971 16.634
2451459.79736 16.585
2451459.81423 16.556
2451459.83115 16.578
2451459.84808 16.585
2451459.86506 16.657
2451459.88201 16.654
2451461.81680 16.643
2451461.83368 16.645
2451461.85058 16.578
2451461.86762 16.552
2451461.88448 16.523
2451463.88410 16.520
2451464.84178 16.605
2451464.86694 16.723
2451466.83619 16.785
2451466.85378 16.688
2451466.87153 16.637
2451467.84391 16.588
2451467.86137 16.570
2451467.88051 16.529
2451468.81946 16.554
2451468.84134 16.517
2451468.85838 16.498
2451468.87541 16.542
2451470.86991 16.576
2451471.74246 16.575
2451471.75930 16.491
2451471.77615 16.550
2451471.79304 16.552
2451471.81025 16.629
2451471.82713 16.619
2451471.84399 16.619
2451471.86090 16.620
2451471.87780 16.568
2451472.72159 16.506
2451472.73873 16.505
2451472.75560 16.578
2451472.77247 16.588
2451472.78933 16.593
2451472.80623 16.617
2451472.82308 16.613
2451472.84000 16.558
2451472.85686 16.529
2451472.87372 16.497
2451475.71731 16.659
2451475.73414 16.625
2451475.75157 16.595
2451475.76854 16.513
2451475.78543 16.530
2451475.80235 16.530
2451475.81919 16.564
2451475.83605 16.650
2451475.85290 16.721
2451475.87001 16.798
2451476.73582 16.541
2451476.75265 16.566
2451476.76948 16.549
2451476.78642 16.608
2451476.81487 16.739
2451476.83173 16.872
2451476.84868 16.855
2451476.86554 16.831
2451477.73885 16.517
2451477.75573 16.611
2451477.77556 16.647
2451477.79250 16.724
2451477.80941 16.809
2451477.82627 16.776
2451477.84313 16.712
2451477.86000 16.655
2451478.80426 16.703
2451478.83988 16.572
2451478.85686 16.540
2451478.87382 16.533
2451479.87357 16.581
2451480.86275 16.624
2451588.56287 16.596
2451588.64973 16.571
2451588.69265 16.506
2451589.52939 16.526
2451589.64427 16.494
2451589.68919 16.527
2451590.53945 16.643
2451590.65158 16.529
2451590.69488 16.603
2451591.53518 16.698
2451591.62064 16.544
2451591.66375 16.646
2451592.56118 16.567
2451593.53663 16.587
2451593.64875 16.602
2451593.70533 16.543
2451594.56087 16.635
2451594.67005 16.512
2451595.58847 16.558
2451597.53325 16.527
2451598.53530 16.444
2451598.61867 16.752
2451598.63567 16.740
2451598.65646 16.678
2451598.67345 16.566
2451598.69853 16.527
2451598.71911 16.639
2451599.64815 16.617
2451599.66515 16.589
2451599.68828 16.596
2451599.70576 16.596
2451600.53127 16.700
2451600.58491 16.701
2451600.60221 16.651
2451600.62320 16.585
2451600.64022 16.556
2451600.65725 16.596
2451600.67786 16.591
2451601.55689 16.747
2451601.59724 16.590
2451601.61420 16.590
2451601.63114 16.614
2451601.64820 16.645
2451601.67994 16.687
2451601.69708 16.675
2451602.52670 16.696
2451602.68671 16.597
2451603.53708 16.608
2451603.55405 16.589
2451603.59808 16.666
2451604.52078 16.555
2451604.63963 16.587
2451604.65870 16.523
2451606.56271 16.619
2451607.52567 16.595
2451608.52973 16.540
2451609.52427 16.526
2451610.59512 16.753
2451611.57310 16.718
2451612.57146 16.562
2451613.60582 16.621
2451614.58825 16.682
2451615.57477 16.661
2451616.58440 16.604
2451617.56610 16.541
2451618.58117 16.474
2451619.55828 16.561
2451620.55505 16.732
2451621.51997 16.562
2451622.50969 16.755
2451623.51490 16.791
2451625.51235 16.578
2451632.51394 16.752
2451632.53353 16.726
2451632.55142 16.784
2451634.53501 16.628
2451635.53235 16.562
2451636.51258 16.595
2451636.52989 16.526
2451636.54935 16.701
2451636.56679 16.694
2451636.58554 16.649
2451636.59478 16.683
2451636.61197 16.590
2451639.49617 16.625
2451639.51369 16.611
2451639.53075 16.557
2451639.54781 16.506
2451639.56484 16.483
2451639.58192 16.558
2451639.59933 16.596
2451640.49554 16.564
2451640.51261 16.561
2451640.52964 16.526
2451640.54673 16.530
2451640.56379 16.614
2451640.58095 16.684
2451640.59797 16.742
2451643.48780 16.702
2451643.50484 16.799
2451643.52213 16.802
2451643.53919 16.788
2451643.55624 16.663
2451643.57333 16.527
2451643.59044 16.562
2451820.87315 16.736
2451822.89638 16.587
2451823.86675 16.572
2451824.85989 16.633
2451825.86285 16.660
2451826.81659 16.686
2451827.89376 16.590
2451828.89768 16.714
2451831.88628 16.634
2451833.86228 16.580
2451835.87192 16.685
2451835.88937 16.739
2451840.83261 16.613
2451843.87906 16.576
2451844.86532 16.596
2451845.84842 16.631
2451846.84394 16.696
2451848.85999 16.555
2451854.82144 16.610
2451860.71579 16.625
2451863.85170 16.642
2451864.84529 16.589
2451865.81693 16.587
2451866.79394 16.576
2451867.80572 16.550
2451868.82979 16.688
2451869.82601 16.622
2451870.84439 16.559
2451871.83070 16.567
2451872.83818 16.675
2451873.80630 16.686
2451874.78867 16.733
2451876.77135 16.630
2451877.75717 16.578
2451878.80315 16.615
2451879.77626 16.624
2451880.83805 16.512
2451881.74419 16.630
2451882.76876 16.532
2451883.79735 16.571
2451884.71725 16.503
2451885.83471 16.582
2451886.82018 16.508
2451887.81555 16.489
2451888.83494 16.572
2451889.77896 16.569
2451890.73194 16.570
2451891.82894 16.450
2451892.84031 16.599
2451893.80905 16.544
2451894.75096 16.505
2451895.76206 16.645
2451897.79135 16.550
2451899.85160 16.628
2451900.78982 16.653
2451901.75413 16.602
2451902.75983 16.633
2451903.75962 16.534
2451904.83317 16.776
2451905.78872 16.673
2451906.74079 16.630
2451908.76829 16.582
2451909.77214 16.514
2451912.73674 16.666
2451919.73314 16.662
2451920.69789 16.650
2451921.75624 16.622
2451922.73518 16.632
2451923.70921 16.605
2451924.73094 16.565
2451925.69195 16.651
2451926.70780 16.511
2451927.64301 16.601
2451928.68716 16.566
2451929.65769 16.633
2451930.67602 16.741
2451931.58230 16.546
2451932.64937 16.628
2451933.68481 16.542
2451934.69182 16.642
2451936.64139 16.631
2451937.60597 16.705
2451938.66036 16.567
2451939.67782 16.630
2451940.61682 16.581
2451941.63182 16.681
2451942.60715 16.680
2451943.65216 16.594
2451944.66235 16.561
2451945.64642 16.549
2451946.54925 16.649
2451947.55222 16.552
2451948.55549 16.590
2451949.63245 16.509
2451950.58851 16.547
2451951.60881 16.522
2451952.59244 16.585
2451953.59969 16.701
2451954.61981 16.634
2451955.60094 16.593
2451956.56059 16.562
2451957.56299 16.509
2451958.52435 16.518
2451959.53129 16.412
2451960.54213 16.601
2451995.49857 16.535
2451996.49451 16.541
2451997.50478 16.672
2452000.50845 16.544
2452004.53033 16.573
2452006.48207 16.521
2452009.47625 16.703
2452224.76235 16.599
2452224.83492 16.517
2452225.77767 16.585
2452226.77205 16.518
2452226.84845 16.657
2452228.82193 16.724
2452229.76400 16.669
2452230.75119 16.732
2452231.76290 16.601
2452232.77022 16.500
2452233.80841 16.651
2452234.78788 16.623
2452235.77312 16.645
2452236.78194 16.558
2452237.79180 16.523
2452238.81859 16.741
2452239.73742 16.544
2452240.77559 16.732
2452241.76564 16.668
2452242.77426 16.502
2452243.81205 16.563
2452244.71023 16.547
2452245.70182 16.468
2452246.69377 16.543
2452247.68953 16.604
2452250.73371 16.634
2452251.80363 16.553
2452252.66602 16.595
2452253.73071 16.588
2452254.70122 16.565
2452255.70833 16.470
2452256.77556 16.660
2452257.72121 16.643
2452258.73160 16.605
2452259.69246 16.622
2452259.79526 16.658
2452260.71320 16.520
2452260.80086 16.703
2452261.70474 16.558
2452261.79489 16.682
2452262.68248 16.584
2452262.72663 16.715
2452262.75577 16.706
2452262.79155 16.530
2452263.74101 16.625
2452263.76998 16.512
2452263.80411 16.510
2452263.83213 16.570
2452264.77648 16.502
2452265.55666 16.522
2452265.57383 16.527
2452265.75046 16.561
2452265.76760 16.605
2452265.79441 16.662
2452265.81155 16.640
2452266.77644 16.639
2452266.81553 16.557
2452269.70237 16.633
2452269.73148 16.608
2452269.76026 16.520
2452269.79507 16.652
2452269.83186 16.777
2452269.84905 16.755
2452270.69467 16.565
2452270.72231 16.531
2452270.75039 16.555
2452270.78640 16.567
2452270.82316 16.718
2452271.72207 16.516
2452271.75009 16.698
2452271.77925 16.750
2452271.79644 16.708
2452271.83114 16.546
2452272.69941 16.596
2452272.72831 16.616
2452272.81100 16.538
2452272.84731 16.526
2452273.73373 16.704
2452273.77268 16.570
2452273.78981 16.502
2452274.57146 16.584
2452274.58861 16.582
2452274.60575 16.585
2452274.64002 16.626
2452274.65716 16.681
2452274.70221 16.745
2452274.73148 16.640
2452274.74861 16.530
2452274.77358 16.523
2452274.79073 16.550
2452274.80877 16.497
2452274.82595 16.635
2452277.71348 16.558
2452277.75423 16.672
2452277.77146 16.645
2452277.80826 16.578
2452278.71899 16.637
2452278.81161 16.578
2452279.69636 16.604
2452279.72510 16.581
2452279.75195 16.541
2452279.80330 16.590
2452279.83920 16.701
2452280.71128 16.555
2452280.73961 16.487
2452280.77217 16.602
2452280.78931 16.651
2452280.82630 16.701
2452281.67829 16.569
2452281.70656 16.562
2452281.73349 16.571
2452281.75064 16.552
2452281.78680 16.733
2452282.68652 16.544
2452282.73668 16.689
2452282.75382 16.771
2452282.78866 16.672
2452283.76642 16.637
2452283.78357 16.535
2452283.81182 16.488
2452284.72344 16.695
2452284.74058 16.584
2452284.76901 16.504
2452284.78615 16.512
2452285.75047 16.546
2452285.76760 16.520
2452285.79559 16.570
2452285.81274 16.630
2452286.72544 16.506
2452286.74264 16.483
2452286.77126 16.575
2452286.78841 16.613
2452286.80557 16.597
2452287.69169 16.485
2452287.71940 16.555
2452287.73654 16.581
2452287.76376 16.609
2452287.78089 16.632
2452288.71207 16.593
2452288.73994 16.684
2452288.75708 16.651
2452288.78504 16.587
2452288.80218 16.541
2452289.72557 16.610
2452289.75380 16.514
2452289.77095 16.498
2452289.79858 16.498
2452290.65485 16.585
2452290.68202 16.593
2452290.69916 16.579
2452290.72741 16.520
2452290.74774 16.477
2452290.76489 16.517
2452291.65622 16.590
2452291.69072 16.496
2452291.70808 16.462
2452291.73957 16.435
2452291.75693 16.574
2452291.77430 16.572
2452292.70967 16.480
2452292.73683 16.556
2452292.75396 16.687
2452292.78326 16.691
2452293.73384 16.714
2452293.75149 16.738
2452293.78195 16.642
2452294.68640 16.664
2452294.71344 16.705
2452294.73058 16.747
2452294.75932 16.611
2452295.70274 16.714
2452295.72985 16.601
2452295.74705 16.554
2452296.72655 16.440
2452296.76046 16.526
2452296.77780 16.567
2452297.76842 16.604
2452297.80068 16.599
2452298.75863 16.631
2452298.77642 16.631
2452298.80778 16.587
2452299.75389 16.596
2452299.77114 16.546
2452314.72690 16.653
2452315.65124 16.588
2452315.67946 16.671
2452315.70747 16.751
2452316.63254 16.619
2452316.64972 16.686
2452316.66687 16.750
2452316.69076 16.738
2452316.70791 16.666
2452316.72506 16.564
2452317.64231 16.736
2452317.65945 16.726
2452317.67661 16.686
2452317.69376 16.641
2452317.71092 16.572
2452318.63658 16.742
2452318.65395 16.642
2452318.67131 16.597
2452318.68866 16.551
2452318.70600 16.563
2452319.66662 16.543
2452319.68382 16.535
2452319.70096 16.578
2452319.71811 16.615
2452320.62685 16.563
2452320.65064 16.517
2452320.69096 16.634
2452320.70817 16.652
2452320.72534 16.668
2452322.60533 16.564
2452322.65218 16.666
2452322.72142 16.518
2452322.73862 16.520
2452323.62071 16.646
2452323.70460 16.522
2452323.72195 16.578
2452324.63188 16.561
2452325.60016 16.583
2452325.71095 16.751
2452326.60085 16.521
2452326.70348 16.767
2452327.59944 16.562
2452327.69421 16.688
2452328.58850 16.587
2452328.68428 16.534
2452329.59287 16.778
2452329.69185 16.537
2452330.59068 16.696
2452330.69112 16.500
2452331.59288 16.570
2452331.68150 16.578
2452332.56340 16.712
2452332.65312 16.601
2452333.53710 16.540
2452333.59689 16.578
2452334.53787 16.465
2452334.59605 16.610
2452335.54442 16.593
2452336.54311 16.627
2452336.62085 16.494
2452337.54196 16.584
2452337.64334 16.662
2452338.54578 16.555
2452339.58427 16.666
2452339.66188 16.588
2452340.56665 16.735
2452340.64361 16.561
2452341.56341 16.784
2452342.56432 16.538
2452342.63834 16.505
2452343.54272 16.561
2452343.63288 16.616
2452344.53289 16.529
2452345.52788 16.518
2452345.61691 16.614
2452346.56699 16.612
2452347.55731 16.588
2452349.52541 16.567
2452349.59573 16.675
2452349.63216 16.723
2452350.52427 16.526
2452351.51652 16.596
2452351.61160 16.595
2452353.52451 16.707
2452353.61156 16.535
2452354.51830 16.578
2452354.61028 16.569
2452355.55239 16.544
2452355.58811 16.635
2452355.63770 16.567
2452356.54446 16.582
2452356.57895 16.666
2452356.61568 16.561
2452357.51482 16.642
2452357.54907 16.668
2452357.57648 16.594
2452357.61464 16.526
2452358.50220 16.669
2452358.53662 16.659
2452358.56561 16.559
2452358.60227 16.520
2452359.56816 16.476
2452359.59607 16.386
2452359.62753 16.665
2452360.52859 16.506
2452360.55617 16.576
2452360.61063 16.674
2452361.53599 16.585
2452362.52340 16.718
2452362.55324 16.745
2452362.58009 16.667
2452675.53372 16.710
2452676.55385 16.645
2452676.57789 16.504
2452677.54407 16.566
2452678.56122 16.512
2452679.61344 16.497
2452680.53429 16.708
2452680.64329 16.520
2452680.68980 16.650
2452681.53278 16.646
2452681.65163 16.672
2452682.62944 16.716
2452683.53213 16.556
2452684.54941 16.569
2452685.53470 16.599
2452686.52841 16.760
2452686.60375 16.531
2452686.70107 16.623
2452687.54349 16.680
2452688.52427 16.531
2452688.64192 16.601
2452689.52213 16.529
2452689.64054 16.611
2452690.53295 16.599
2452690.66474 16.558
2452691.52720 16.718
2452691.62306 16.512
2452692.58355 16.632
2452693.52580 16.582
2452693.62998 16.675
2452694.53290 16.518
2452695.52928 16.601
2452696.52375 16.703
2452697.52034 16.721
2452699.54370 16.513
2452701.51025 16.599
2452702.50803 16.736
2452703.50770 16.669
2452704.54176 16.458
2452705.51781 16.526
2452706.51458 16.642
2452707.51632 16.796
2452708.51226 16.712
2452709.51140 16.564
2452710.52404 16.561
2452711.51055 16.599
2452712.54209 16.598
2452713.50449 16.601
2452714.49878 16.527
2452715.49584 16.421
2452716.49911 16.438
2452717.49531 16.617
2452718.49655 16.753
2452719.51259 16.716
2452721.50192 16.423
2452724.49620 16.677
2452725.49792 16.636
2452727.48328 16.503
2452728.48986 16.706
2452729.47917 16.845
2452731.47961 16.637
2452733.49532 16.599
2452916.84372 16.646
2452917.83698 16.602
2452918.82720 16.593
2452919.83716 16.526
2452921.77089 16.506
2452922.76565 16.561
2452923.78683 16.637
2452924.80987 16.451
2452926.83758 16.686
2452927.81829 16.684
2452928.76522 16.630
2452930.80473 16.544
2452931.79603 16.572
2452933.82470 16.593
2452934.74109 16.726
2452935.79179 16.571
2452936.78757 16.465
2452937.75483 16.498
2452939.78565 16.674
2452940.82606 16.539
2452941.78946 16.530
2452942.80223 16.588
2452943.79561 16.619
2452944.77513 16.634
2452945.77778 16.645
2452946.78122 16.526
2452947.77604 16.471
2452948.68221 16.629
2452949.78249 16.675
2452950.75422 16.718
2452986.72740 16.593
2452987.68075 16.515
2452988.71828 16.648


==> A0620_V.dat <==
# V-band data
# 
# column 1: HJD at mid-exposure
# column 2: apparent V magnitude
#
2451445.82419 18.329
2451446.85291 18.102
2451447.78413 18.273
2451447.80116 18.167
2451447.81815 18.086
2451447.83516 18.103
2451447.85202 18.035
2451447.88628 17.988
2451447.90326 18.105
2451448.83122 18.140
2451448.85227 18.148
2451448.86933 18.119
2451448.88617 18.230
2451448.90325 18.134
2451449.80559 18.078
2451449.82769 18.227
2451449.86613 18.215
2451449.88372 18.213
2451450.77301 18.180
2451450.79014 18.101
2451450.80730 18.039
2451450.82445 18.326
2451450.84149 18.198
2451450.85863 18.154
2451450.87571 18.189
2451450.89482 18.050
2451451.85080 18.079
2451451.86798 18.098
2451453.76280 18.167
2451454.77213 18.044
2451454.81358 18.134
2451454.83592 18.183
2451454.85394 18.338
2451454.87141 18.431
2451454.88891 18.352
2451455.75554 17.965
2451455.77244 18.132
2451455.79753 18.156
2451455.81483 18.305
2451455.83194 18.421
2451455.85140 18.337
2451455.86837 18.328
2451455.88533 18.253
2451458.76241 18.476
2451458.78045 18.379
2451458.79738 18.246
2451458.81425 18.183
2451458.83543 18.108
2451458.85252 18.128
2451458.86947 18.168
2451458.88638 18.186
2451459.77111 18.224
2451459.78890 18.157
2451459.80580 18.119
2451459.82271 18.119
2451459.83964 18.121
2451459.85657 18.187
2451459.87353 18.187
2451459.89104 18.215
2451461.80836 18.185
2451461.82525 18.190
2451461.84211 18.175
2451461.85910 18.098
2451461.87605 18.053
2451461.89357 18.017
2451463.87566 18.175
2451464.83311 18.128
2451464.85045 18.160
2451466.82772 18.361
2451466.84526 18.299
2451466.86233 18.235
2451466.88006 18.186
2451467.83372 18.243
2451467.85251 18.095
2451467.87013 18.067
2451468.81089 18.171
2451468.83236 18.147
2451468.84992 18.056
2451468.86694 18.081
2451468.88399 18.090
2451470.82610 18.090
2451470.87836 18.143
2451471.73386 18.091
2451471.75088 18.050
2451471.76772 18.020
2451471.78462 18.073
2451471.80183 18.149
2451471.81871 18.165
2451471.83557 18.164
2451471.85248 18.120
2451471.86932 18.108
2451472.71316 18.067
2451472.73003 18.098
2451472.74717 18.084
2451472.76404 18.119
2451472.78090 18.122
2451472.79780 18.125
2451472.81466 18.125
2451472.83157 18.107
2451472.84843 18.079
2451472.86529 18.020
2451475.70890 18.196
2451475.72572 18.142
2451475.74299 18.089
2451475.76013 18.052
2451475.77697 18.010
2451475.79390 17.994
2451475.81076 18.026
2451475.82763 18.099
2451475.84447 18.320
2451475.86158 18.344
2451475.87854 18.443
2451476.72741 18.137
2451476.74424 17.983
2451476.76106 18.143
2451476.77799 18.169
2451476.79484 18.235
2451476.84017 18.453
2451476.85711 18.462
2451476.87397 18.386
2451477.73042 17.969
2451477.74731 18.034
2451477.76713 18.163
2451477.78402 18.371
2451477.80098 18.304
2451477.81784 18.395
2451477.83470 18.311
2451477.85157 18.256
2451478.79560 18.383
2451478.81275 18.253
2451478.84834 18.085
2451478.86530 18.079
2451479.86507 18.072
2451479.88223 18.144
2451480.84586 18.081
2451480.87510 18.309
2451588.55430 18.106
2451588.64126 18.210
2451588.68417 18.081
2451589.52031 17.985
2451589.63580 18.131
2451589.68069 18.064
2451590.53088 18.233
2451590.64167 18.035
2451590.68642 18.055
2451591.52678 18.349
2451591.61217 18.084
2451591.65523 18.189
2451593.52802 18.131
2451593.69450 18.012
2451594.55234 18.142
2451594.66042 17.966
2451595.57991 18.078
2451597.52362 18.110
2451598.52576 18.020
2451598.61012 18.303
2451598.62715 18.358
2451598.64797 18.312
2451598.66494 18.206
2451598.69004 18.096
2451598.71062 18.038
2451599.63967 18.184
2451599.65667 18.099
2451599.67980 18.122
2451599.69680 18.100
2451599.71424 18.230
2451600.52274 18.163
2451600.57644 18.306
2451600.59345 18.290
2451600.61467 18.114
2451600.63170 18.108
2451600.64878 18.108
2451600.66937 18.172
2451601.54843 18.352
2451601.58872 18.151
2451601.60572 18.120
2451601.62267 18.151
2451601.63967 18.180
2451601.67130 18.233
2451601.68861 18.248
2451602.51820 18.286
2451602.67823 18.153
2451603.52102 18.211
2451603.54557 18.122
2451603.58958 18.200
2451604.51230 18.119
2451604.63111 18.168
2451606.55422 18.154
2451607.51711 18.154
2451608.52123 18.093
2451609.51563 18.058
2451610.58582 18.410
2451611.56462 18.349
2451612.56295 18.203
2451613.59727 18.122
2451614.57964 18.162
2451615.56621 18.178
2451616.57379 18.152
2451617.55757 18.108
2451618.57256 18.013
2451619.54970 18.046
2451620.53653 18.137
2451620.54605 18.170
2451621.50439 18.241
2451622.50092 18.236
2451623.50631 18.413
2451625.50333 18.136
2451632.50535 18.093
2451632.52495 18.189
2451632.54249 18.361
2451634.51784 18.223
2451635.51368 18.102
2451635.52293 18.096
2451636.50193 18.153
2451636.52130 18.137
2451636.53981 18.198
2451636.55813 18.164
2451636.57542 18.223
2451636.60339 18.145
2451636.62074 18.114
2451639.48685 18.180
2451639.50516 18.151
2451639.52225 18.087
2451639.53926 18.041
2451639.55632 18.021
2451639.57339 18.040
2451639.59079 18.078
2451639.60790 18.222
2451640.48700 18.135
2451640.50409 18.105
2451640.52115 18.039
2451640.53818 18.075
2451640.55526 18.101
2451640.57230 18.233
2451640.58946 18.285
2451640.60653 18.397
2451643.47925 18.248
2451643.49632 18.300
2451643.51341 18.370
2451643.53063 18.387
2451643.54771 18.279
2451643.56476 18.149
2451643.58187 18.145
2451820.88272 18.189
2451823.87542 18.110
2451824.86859 18.174
2451825.87166 18.149
2451826.82615 18.204
2451831.89496 18.177
2451833.87099 18.070
2451835.88067 18.090
2451840.84125 18.210
2451843.88772 18.023
2451844.87400 18.146
2451845.85709 18.160
2451846.85562 18.192
2451848.86959 18.061
2451854.83011 18.119
2451860.72448 18.014
2451863.86038 18.166
2451864.85398 18.128
2451865.82561 18.122
2451866.80270 18.091
2451867.81441 18.128
2451868.84728 18.192
2451869.83506 18.160
2451870.85308 18.104
2451871.83938 18.163
2451872.84688 18.285
2451873.81501 18.300
2451874.79736 18.337
2451876.78004 18.198
2451877.76617 18.088
2451878.81184 18.188
2451879.78492 18.185
2451880.84676 18.041
2451881.75334 18.125
2451882.77746 18.081
2451883.80605 18.102
2451884.72724 18.030
2451885.84339 18.105
2451886.82880 18.015
2451887.82426 18.015
2451888.85281 18.212
2451889.79520 18.070
2451890.74101 18.106
2451891.83765 17.991
2451892.84897 18.152
2451893.81776 18.157
2451894.75966 18.052
2451895.77076 18.204
2451897.80049 18.076
2451899.83684 18.167
2451900.79867 18.191
2451901.76282 18.125
2451902.77203 18.085
2451903.76831 18.043
2451904.86270 18.285
2451905.79741 18.276
2451906.74955 18.244
2451908.77696 18.062
2451909.78411 18.038
2451912.74542 18.188
2451913.80020 18.068
2451919.74183 18.157
2451920.70663 18.147
2451921.76492 18.156
2451922.74386 18.142
2451923.71789 18.143
2451924.73961 18.128
2451925.70329 18.178
2451926.71650 18.009
2451927.65339 18.084
2451928.69586 18.146
2451929.66766 18.177
2451930.68505 18.329
2451931.59101 18.125
2451932.65809 18.191
2451933.69355 18.090
2451934.70929 18.201
2451936.65061 18.204
2451937.61491 18.113
2451938.66903 18.076
2451939.68648 18.207
2451940.62552 18.127
2451941.64081 18.277
2451942.61713 18.312
2451943.66177 17.982
2451944.67104 18.166
2451945.65510 18.159
2451946.55835 18.086
2451947.56211 18.028
2451948.56415 18.137
2451949.64111 18.027
2451950.59717 18.069
2451951.61820 17.983
2451952.60110 18.191
2451953.60928 18.333
2451954.62850 18.122
2451955.60963 18.061
2451956.56929 18.110
2451957.57167 18.035
2451958.53304 18.018
2451959.53997 17.980
2451960.55082 18.152
2451995.50757 18.047
2451996.50317 18.081
2451997.51346 18.263
2452000.51713 18.064
2452004.53899 18.063
2452006.49074 18.140
2452009.48491 18.307
2452224.75378 18.153
2452224.82636 18.082
2452225.76911 18.148
2452226.76349 18.096
2452226.83984 18.180
2452228.81335 18.276
2452229.75542 18.168
2452230.74262 18.320
2452231.75432 18.172
2452232.76165 18.012
2452233.79984 18.148
2452234.77926 18.102
2452235.76454 18.159
2452236.77336 18.119
2452237.78318 18.017
2452238.81002 18.230
2452239.72885 18.041
2452240.76703 18.242
2452241.75707 18.326
2452242.76569 18.044
2452243.80348 18.047
2452244.70166 18.058
2452245.69325 18.017
2452246.68519 18.025
2452247.68091 17.966
2452250.72013 18.157
2452251.79506 18.088
2452252.67499 18.123
2452253.72214 18.189
2452254.69261 18.140
2452255.69976 18.009
2452256.76700 18.201
2452257.71265 18.181
2452258.72303 18.175
2452259.68389 18.166
2452259.78669 18.228
2452260.70463 18.006
2452260.79229 18.276
2452261.69617 18.044
2452261.78632 18.227
2452262.67391 18.062
2452262.71388 18.246
2452262.74720 18.262
2452262.78298 18.104
2452263.73244 18.228
2452263.76141 18.070
2452263.79553 18.034
2452263.82351 18.107
2452264.76792 18.011
2452264.82987 18.096
2452265.54810 18.065
2452265.56526 18.052
2452265.74190 18.032
2452265.75903 18.091
2452265.78580 18.118
2452265.80298 18.152
2452266.76782 18.122
2452266.80695 18.108
2452269.69380 18.173
2452269.72292 18.127
2452269.75170 18.021
2452269.78651 18.157
2452269.82329 18.307
2452269.84049 18.315
2452270.68610 18.148
2452270.71374 18.046
2452270.74183 18.041
2452270.77783 18.229
2452270.81459 18.274
2452271.71350 18.078
2452271.74152 18.212
2452271.77068 18.374
2452271.78788 18.345
2452271.82258 18.095
2452272.69074 18.091
2452272.71974 18.299
2452272.75040 18.160
2452272.76754 18.224
2452272.80243 18.024
2452272.83875 17.986
2452273.72516 18.302
2452273.76411 18.207
2452273.78125 18.078
2452274.54578 18.253
2452274.56291 18.114
2452274.58004 18.159
2452274.59718 18.128
2452274.61431 18.084
2452274.63146 18.137
2452274.67651 18.328
2452274.69365 18.410
2452274.72291 18.287
2452274.74005 18.146
2452274.76501 18.047
2452274.78216 18.075
2452277.70486 18.056
2452277.74566 18.198
2452277.76289 18.203
2452277.79970 18.127
2452278.71041 18.204
2452278.75044 18.169
2452278.76769 18.142
2452278.80298 18.072
2452279.68779 18.149
2452279.71653 18.189
2452279.74338 18.096
2452279.79472 18.097
2452279.83063 18.249
2452280.70272 18.112
2452280.73103 18.015
2452280.76360 18.093
2452280.78075 18.169
2452280.81774 18.240
2452281.66973 18.094
2452281.69799 18.089
2452281.72492 18.070
2452281.74206 18.113
2452281.77823 18.271
2452282.67789 18.050
2452282.70627 18.069
2452282.72806 18.182
2452282.74526 18.273
2452282.78010 18.274
2452283.75784 18.160
2452283.77500 18.113
2452283.80321 18.051
2452284.71487 18.302
2452284.73201 18.195
2452284.76045 18.081
2452284.77759 18.009
2452285.74190 18.034
2452285.75904 18.078
2452285.78703 18.068
2452285.80417 18.115
2452286.68209 18.126
2452286.69703 18.035
2452286.71685 18.002
2452286.73402 17.987
2452286.76269 18.038
2452286.77984 18.052
2452286.79699 18.108
2452287.68313 18.005
2452287.71083 18.026
2452287.72798 18.038
2452287.75519 18.116
2452287.77232 18.180
2452288.70350 18.099
2452288.73137 18.162
2452288.74851 18.152
2452288.77647 18.096
2452288.79361 18.091
2452289.71695 18.131
2452289.74522 18.088
2452289.76238 18.057
2452289.78997 18.076
2452290.64627 18.045
2452290.67345 18.108
2452290.69059 18.126
2452290.71884 18.055
2452290.73598 17.997
2452290.75632 18.000
2452291.64752 18.063
2452291.68204 18.040
2452291.69940 17.988
2452291.73087 18.056
2452291.74825 18.037
2452291.76561 18.089
2452292.70109 18.032
2452292.72826 18.053
2452292.74540 18.081
2452292.77470 18.312
2452293.71754 18.227
2452293.74241 18.303
2452293.77338 18.200
2452294.67783 18.183
2452294.70487 18.295
2452294.72201 18.267
2452294.75075 18.156
2452295.69418 18.322
2452295.72128 18.172
2452295.73848 18.104
2452296.71798 18.055
2452296.75184 18.084
2452296.76919 18.082
2452297.75973 18.070
2452297.79200 18.133
2452297.81009 18.029
2452298.75007 18.163
2452298.76786 18.215
2452298.79921 18.057
2452299.74533 18.177
2452299.76256 18.081
2452314.71830 18.262
2452315.64266 18.062
2452315.67089 18.177
2452315.69885 18.349
2452315.71608 18.325
2452316.62396 18.106
2452316.64111 18.166
2452316.65830 18.305
2452316.68215 18.297
2452316.69934 18.263
2452316.71649 18.177
2452317.63374 18.274
2452317.65088 18.296
2452317.66804 18.259
2452317.68519 18.200
2452317.70235 18.099
2452318.62790 18.311
2452318.64526 18.231
2452318.66263 18.127
2452318.67999 18.089
2452318.69733 18.073
2452319.65800 18.062
2452319.67520 18.044
2452319.69239 18.063
2452319.70954 18.112
2452320.61823 18.105
2452320.64206 18.011
2452320.65922 18.047
2452320.69959 18.165
2452320.71675 18.212
2452322.59675 18.059
2452322.64360 18.198
2452322.71285 18.061
2452322.73004 18.053
2452323.61204 18.168
2452323.69593 18.050
2452323.71328 18.142
2452324.62321 18.155
2452325.59148 18.109
2452325.70019 18.244
2452326.59217 18.081
2452326.69479 18.341
2452327.59076 18.060
2452327.68554 18.234
2452328.57982 18.125
2452328.67560 18.034
2452329.58419 18.387
2452329.68317 18.052
2452330.58200 18.290
2452330.68245 17.933
2452331.58421 18.138
2452331.67283 18.076
2452332.55475 18.015
2452332.64444 18.012
2452333.52841 18.090
2452333.58823 18.044
2452334.52920 18.005
2452334.58739 18.191
2452335.53575 18.099
2452336.53443 18.152
2452336.61218 18.056
2452337.53328 18.119
2452337.63467 18.206
2452338.53498 18.061
2452339.57560 18.159
2452339.65320 18.148
2452340.55798 18.281
2452340.63492 18.084
2452341.55475 18.324
2452342.55566 18.189
2452342.62967 17.979
2452343.53404 18.096
2452343.62422 18.122
2452344.52422 17.998
2452345.51922 17.959
2452345.60704 17.985
2452346.55607 18.122
2452347.54865 18.069
2452349.51674 18.108
2452349.58706 18.147
2452349.62349 18.329
2452350.51561 18.055
2452351.50784 18.099
2452351.60294 18.215
2452353.51585 18.276
2452353.60288 17.974
2452354.50963 18.145
2452354.60161 18.033
2452355.54372 17.991
2452355.57944 18.111
2452355.62904 18.135
2452356.53578 18.021
2452356.57029 18.166
2452356.60701 18.108
2452357.50616 18.125
2452357.54039 18.185
2452357.56780 18.209
2452357.60597 18.099
2452358.49351 18.163
2452358.52794 18.252
2452358.55695 18.085
2452358.59359 18.057
2452359.55950 18.052
2452359.58739 18.080
2452359.61886 18.256
2452360.51993 18.032
2452360.54751 17.968
2452360.60196 18.289
2452361.52733 18.088
2452362.51472 18.200
2452362.54457 18.265
2452362.57142 18.312
2452675.53912 18.345
2452676.58359 18.166
2452677.55030 18.065
2452678.56683 18.031
2452679.61904 18.174
2452680.55794 18.218
2452680.64891 17.991
2452680.69543 18.229
2452681.53836 18.151
2452681.65720 18.141
2452682.63502 18.242
2452683.53770 18.041
2452684.55507 18.405
2452685.54178 18.279
2452686.53408 18.477
2452686.60947 18.139
2452686.70664 18.174
2452687.54905 18.016
2452687.71218 18.018
2452688.53011 18.133
2452688.64749 18.143
2452689.52825 18.054
2452689.64610 18.259
2452690.53854 18.192
2452690.67033 18.041
2452691.53279 18.242
2452691.62868 18.134
2452692.61545 18.125
2452693.53139 18.122
2452693.63557 18.314
2452694.53850 18.029
2452695.53487 18.224
2452696.52935 18.294
2452697.52591 18.277
2452699.54930 18.023
2452701.51576 18.100
2452702.51357 18.274
2452706.52013 18.194
2452707.52192 18.302
2452708.51780 18.186
2452709.51694 18.119
2452710.52963 18.064
2452711.51611 18.091
2452712.54770 18.193
2452713.51006 18.233
2452714.50438 18.042
2452715.50142 17.968
2452716.50472 17.981
2452717.50088 18.181
2452718.50215 18.383
2452719.51816 18.128
2452720.56798 18.139
2452721.50750 18.020
2452723.50475 18.235
2452724.50179 18.204
2452725.50354 18.075
2452727.48905 17.997
2452728.49550 18.244
2452729.48482 18.372
2452731.48527 18.152
2452733.50096 18.135
2452916.84933 18.253
2452917.84258 18.173
2452918.83281 18.117
2452919.84279 18.024
2452921.77651 18.036
2452922.77127 18.137
2452923.79245 18.177
2452924.81549 18.036
2452926.84318 18.229
2452927.82389 18.267
2452928.77085 18.221
2452930.81034 18.078
2452931.80164 18.088
2452933.83032 18.146
2452934.74673 18.241
2452935.79741 18.112
2452936.79388 18.029
2452937.76046 18.056
2452939.79129 18.212
2452940.83166 18.069
2452941.79508 18.045
2452942.80786 18.119
2452943.80124 18.177
2452944.78077 18.147
2452945.78340 18.127
2452946.78683 17.997
2452947.78168 18.009
2452948.68783 18.145
2452949.78813 18.263
2452950.75984 18.299
2452986.73302 18.132
2452987.68638 18.052
2452988.72390 18.158

